DisCoPy for the quantum computer scientist

DisCoPy (Distributional Compositional Python) is an open source toolbox for computing with string diagrams and functors. In particular, the diagram data structure allows to encode various kinds of quantum processes, with functors for classical simulation and optimisation, as well as compilation and evaluation on quantum hardware. This includes the ZX calculus and its many variants, the parameterised circuits used in quantum machine learning, but also linear optical quantum computing. We review the recent developments of the library in this direction, making DisCoPy a toolbox for the quantum computer scientist.

==> teleportation.tikz <==
\begin{tikzpicture}[baseline=(0.base)]
\begin{pgfonlayer}{nodelayer}
\node (0) at (0, 4.0) {};
\node [] (1) at (0.0, 6.25) {};
\node [] (2) at (0.0, 2.75) {};
\node [] (3) at (1.0, 5.25) {};
\node [] (4) at (1.0, 4.75) {};
\node [] (5) at (2.0, 5.25) {};
\node [] (6) at (2.0, 3.75) {};
\node [] (7) at (1.0, 4.25) {};
\node [] (8) at (1.0, 3.75) {};
\node [] (9) at (1.0, 3.25) {};
\node [] (10) at (1.0, 2.75) {};
\node [] (11) at (2.0, 3.25) {};
\node [] (12) at (2.0, 0) {};
\node [] (13) at (0.0, 2.25) {};
\node [] (14) at (0.0, 1.75) {};
\node [] (15) at (1.0, 2.25) {};
\node [] (16) at (1.0, 0.75) {};
\node [] (17) at (0.0, 1.25) {};
\node [] (18) at (0.0, 0.75) {};
\node [] (19) at (-0.25, 7.25) {};
\node [] (20) at (0.25, 7.25) {};
\node [] (21) at (0.25, 7.75) {};
\node [] (22) at (-0.25, 7.75) {};
\node [style=none, fill=white] (23) at (0, 7.5) {scalar(2)};
\node [] (24) at (-0.25, 6.25) {};
\node [] (25) at (0.25, 6.25) {};
\node [] (26) at (0.0, 6.75) {};
\node [style=none, fill=white] (27) at (0.0, 6.45) {1};
\node [] (28) at (0.75, 5.25) {};
\node [] (29) at (1.25, 5.25) {};
\node [] (30) at (1.0, 5.75) {};
\node [style=none, fill=white] (31) at (1.0, 5.45) {0};
\node [] (32) at (1.75, 5.25) {};
\node [] (33) at (2.25, 5.25) {};
\node [] (34) at (2.0, 5.75) {};
\node [style=none, fill=white] (35) at (2.0, 5.45) {0};
\node [] (36) at (0.75, 4.25) {};
\node [] (37) at (1.25, 4.25) {};
\node [] (38) at (1.25, 4.75) {};
\node [] (39) at (0.75, 4.75) {};
\node [style=none, fill=white] (40) at (1.0, 4.5) {H};
\node [circle, white] (41) at (2.0, 3.5000000001) {};
\node [] (42) at (2.0, 3.5) {};
\node [] (43) at (1.0, 3.5) {};
\node [circle, black] (44) at (1.0, 3.5) {};
\node [circle, white] (44) at (1.0, 2.5000000001) {};
\node [] (45) at (1.0, 2.5) {};
\node [] (46) at (0.0, 2.5) {};
\node [circle, black] (47) at (0.0, 2.5) {};
\node [] (47) at (-0.25, 1.25) {};
\node [] (48) at (0.25, 1.25) {};
\node [] (49) at (0.25, 1.75) {};
\node [] (50) at (-0.25, 1.75) {};
\node [style=none, fill=white] (51) at (0.0, 1.5) {H};
\node [] (52) at (-0.25, 0.75) {};
\node [] (53) at (0.25, 0.75) {};
\node [] (54) at (0.0, 0.25) {};
\node [style=none, fill=white] (55) at (0.0, 0.5) {0};
\node [] (56) at (0.75, 0.75) {};
\node [] (57) at (1.25, 0.75) {};
\node [] (58) at (1.0, 0.25) {};
\node [style=none, fill=white] (59) at (1.0, 0.5) {0};
\end{pgfonlayer}
\begin{pgfonlayer}{edgelayer}
\draw [in=90, out=-90] (1.center) to (2.center);
\draw [in=90, out=-90] (3.center) to (4.center);
\draw [in=90, out=-90] (5.center) to (6.center);
\draw [in=90, out=-90] (7.center) to (8.center);
\draw [in=90, out=-90] (9.center) to (10.center);
\draw [in=90, out=-90] (11.center) to (12.center);
\draw [in=90, out=-90] (13.center) to (14.center);
\draw [in=90, out=-90] (15.center) to (16.center);
\draw [in=90, out=-90] (17.center) to (18.center);
\draw [-, fill={white}] (19.center) to (20.center) to (21.center) to (22.center) to (19.center);
\draw [-, fill={white}] (24.center) to (25.center) to (26.center) to (24.center);
\draw [-, fill={white}] (28.center) to (29.center) to (30.center) to (28.center);
\draw [-, fill={white}] (32.center) to (33.center) to (34.center) to (32.center);
\draw [-, fill={white}] (36.center) to (37.center) to (38.center) to (39.center) to (36.center);
\draw [in=90, out=-90] (6.center) to (11.center);
\draw [in=90, out=-90] (8.center) to (9.center);
\draw [in=180, out=0] (43.center) to (42.center);
\draw [in=90, out=-90] (10.center) to (15.center);
\draw [in=90, out=-90] (2.center) to (13.center);
\draw [in=180, out=0] (46.center) to (45.center);
\draw [-, fill={white}] (47.center) to (48.center) to (49.center) to (50.center) to (47.center);
\draw [-, fill={white}] (52.center) to (53.center) to (54.center) to (52.center);
\draw [-, fill={white}] (56.center) to (57.center) to (58.center) to (56.center);
\end{pgfonlayer}
\end{tikzpicture}

